Robust Biped Locomotion Using Deep Reinforcement Learning on Top of an Analytical Control Approach

This paper proposes a modular framework to generate robust biped locomotion using a tight coupling between an analytical walking approach and deep reinforcement learning. This framework is composed of six main modules which are hierarchically connected to reduce the overall complexity and increase its flexibility. The core of this framework is a specific dynamics model which abstracts a humanoid's dynamics model into two masses for modeling upper and lower body. This dynamics model is used to design an adaptive reference trajectories planner and an optimal controller which are fully parametric. Furthermore, a learning framework is developed based on Genetic Algorithm (GA) and Proximal Policy Optimization (PPO) to find the optimum parameters and to learn how to improve the stability of the robot by moving the arms and changing its center of mass (COM) height. A set of simulations are performed to validate the performance of the framework using the official RoboCup 3D League simulation environment. The results validate the performance of the framework, not only in creating a fast and stable gait but also in learning to improve the upper body efficiency.

==> plots/Evo_com_nocom.csv <==
com,nocom,x
-0.342911392405063,-0.130046948356808,0.063
-0.299387898734177,-0.147130164319249,0.126
-0.232967421518987,-0.095320015649452,0.189
-0.161804560759494,-0.059740055555556,0.252
-0.088902455696203,-0.049980066510172,0.315
0.002571216202532,0.011721847026604,0.378
0.031843134177215,0.006690988184664,0.441
0.09346002278481,0.033914680359937,0.504
0.116492348101266,0.056700508607199,0.567
0.1178814,0.052941634194053,0.63
0.149691991139241,0.069756336071988,0.693
0.175861112658228,0.084075549687011,0.756
0.183612417721519,0.084442759780908,0.819
0.199472569620253,0.090224870109546,0.882
0.219333282278481,0.101542022691706,0.945
0.214358573417721,0.10148903286385,1.008
0.232652613924051,0.107838800078247,1.071
0.250202088607595,0.116372136150235,1.134
0.25271912278481,0.113036408450704,1.197
0.267101025316456,0.120712746478873,1.26
0.295254316455696,0.134116995305164,1.323
0.285917202531646,0.134119354460094,1.386
0.306432784810127,0.142347370892019,1.449
0.328355227848101,0.153925919405321,1.512
0.336082253164557,0.154897394366197,1.575
0.364789189873418,0.17010005086072,1.638
0.387898594936709,0.172301177621283,1.701
0.390534075949367,0.176095958528952,1.764
0.397044759493671,0.190601318466354,1.827
0.422436405063291,0.187100629890454,1.89
0.445649987341772,0.200909100156495,1.953
0.459680126582278,0.214576126760563,2.016
0.474761848101266,0.222191130672926,2.079
0.480624544303797,0.226622687793427,2.142
0.482587556962025,0.237855633802817,2.205
0.514439164556962,0.239524381846635,2.268
0.537439202531646,0.258800516431925,2.331
0.576274025316456,0.265880230829421,2.394
0.591241240506329,0.278744945226917,2.457
0.597391215189873,0.284536870109546,2.52
0.631478658227848,0.295477554773083,2.583
0.656563898734177,0.303586658841941,2.646
0.650438025316456,0.325948102503912,2.709
0.72010217721519,0.339432120500782,2.772
0.724802974683544,0.355136823161189,2.835
0.730013037974683,0.350052140062598,2.898
0.769219240506329,0.363882007042254,2.961
0.783549417721519,0.376359956964006,3.024
0.800853911392405,0.38619441314554,3.087
0.851873392405063,0.402899737871674,3.15
0.88102929113924,0.400105856807512,3.213
0.886485455696202,0.413396572769953,3.276
0.906468518987342,0.4334195657277,3.339
0.876381506329114,0.428362816901408,3.402
0.913904582278481,0.440527296557121,3.465
0.960472848101266,0.443162010954617,3.528
0.948952113924051,0.437628165101721,3.591
0.964774025316456,0.450374158841941,3.654
0.994831025316456,0.461260594679186,3.717
0.968191848101266,0.464011537558686,3.78
0.978540531645569,0.458893751956182,3.843
0.992644582278481,0.48311391627543,3.906
0.99086464556962,0.483595125195618,3.969
1.03796840506329,0.452346694053208,4.032
1.07235135443038,0.494755215179969,4.095
1.06143650632911,0.494008544600939,4.158
1.07211721518987,0.505660391236307,4.221
1.09434612658228,0.50550705399061,4.284
1.16734515189873,0.515118024256651,4.347
1.08180615189873,0.513587124413146,4.41
1.15604636708861,0.501236318466354,4.473
1.13429841772152,0.515537453051643,4.536
1.0654583164557,0.524699374021909,4.599
1.11232794936709,0.528144096244132,4.662
1.15721732911392,0.522148794992175,4.725
1.18076405063291,0.546680782472614,4.788
1.1474836835443,0.547095579029734,4.851
1.24334169620253,0.551569600938967,4.914
1.11837696202532,0.543360473395931,4.977
1.22568924050633,0.53326770344288,5.04
1.2544187721519,0.566059761345853,5.103
1.22060362025316,0.557596482785603,5.166
1.18781403797468,0.562277312206573,5.229
1.16632,0.57755367370892,5.292
1.27919721518987,0.579203661971831,5.355
1.28312527848101,0.585561306729264,5.418
1.18637953164557,0.593919675273865,5.481
1.15996096202532,0.584511697965571,5.544
1.2350885443038,0.60505396713615,5.607
1.18419212658228,0.565978822378717,5.67
1.21502215189873,0.619468912363067,5.733
1.22567221518987,0.593437582159624,5.796
1.21415959493671,0.598669546165884,5.859
1.24525873417722,0.568516150234742,5.922
1.30749901265823,0.572305794209703,5.985
1.22239320253165,0.588689710485133,6.048
1.24239686075949,0.623752269170579,6.111
1.30502917721519,0.631623364632238,6.174
1.2976032278481,0.580994366197183,6.237
1.297373,0.603557824726135,6.3
1.30097565822785,0.619315183881064,6.363
1.27448594936709,0.620301373239437,6.426
1.29540848101266,0.625821310641628,6.489
1.26160579746835,0.66681922143975,6.552
1.36644637974684,0.638079166666667,6.615
1.42125937974684,0.633750665101721,6.678
1.32213424050633,0.639801572769953,6.741
1.30360658227848,0.643593716744914,6.804
1.32619746835443,0.659958008607199,6.867
1.30766046835443,0.693201126760563,6.93
1.37706664556962,0.703128888888889,6.993
1.34548417721519,0.705904123630673,7.056
1.37297213924051,0.754904291862285,7.119
1.36142887341772,0.722207797339593,7.182
1.37163215189873,0.79100582942097,7.245
1.35021359493671,0.770564475743349,7.308
1.40319407594937,0.861249972613459,7.371
1.36635207594937,0.835775872456964,7.434
1.43249186075949,0.842349624413146,7.497
1.37578286075949,0.852207644757434,7.56
1.42196730379747,0.816630473395931,7.623
1.3867422278481,0.908022460876369,7.686
1.35165679746835,1.0147985915493,7.749
1.43375526582278,0.978178536776213,7.812
1.42143593670886,1.05694037949922,7.875
1.44360288607595,1.187635,7.938
1.42469653164557,1.19332310250391,8.001
1.4664995443038,1.16246705790297,8.064
1.43734641772152,1.24984302034429,8.127
1.40087436708861,1.5000394913928,8.19
1.42481274683544,1.54820910015649,8.253
1.44727025316456,1.60346675273865,8.316
1.42385060759494,1.71646058685446,8.379
1.40277501265823,1.75145915492958,8.442
1.4469942278481,1.76938300469484,8.505
1.39022863291139,1.55092406103286,8.568
1.43235512658228,1.69137311815337,8.631
1.47693765822785,1.89686225743349,8.694
1.43995991139241,2.22029469874804,8.757
1.47484350632911,2.52675288732394,8.82
1.44058063291139,2.77123907668232,8.883
1.57039997468354,2.54486236697966,8.946
1.59781892405063,2.64032188184664,9.009
1.56314360759494,2.72654010172144,9.072
1.49810326582278,2.87396785211268,9.135
1.59946927848101,2.92588301643192,9.198
1.49740902531646,2.74052654147105,9.261
1.49354755696203,2.73560448748044,9.324
1.50455848101266,2.95475078638498,9.387
1.62393746835443,3.17527981220657,9.45
1.6532182278481,3.43930907668232,9.513
1.53129512658228,3.44849376369327,9.576
1.54091840506329,3.72275980829421,9.639
1.69510336708861,3.82934652973396,9.702
1.77737610126582,4.03573648669797,9.765
1.74347883544304,4.09232286384977,9.828
1.70789291139241,4.25888043818466,9.891
1.75374598734177,4.48037437402191,9.954
1.7114404556962,4.51444515258216,10.017
1.87445569620253,4.02125583333333,10.08
2.17552518987342,4.28761637323944,10.143
2.04102569620253,4.52953781690141,10.206
1.79993240506329,4.82907937010955,10.269
1.93180472151899,5.23438195226917,10.332
1.98930291139241,5.73569257824726,10.395
2.10286118987342,6.13322441314554,10.458
2.26791550632911,6.49895589984351,10.521
2.36927196202532,6.7865139084507,10.584
2.35319955696203,7.2025494913928,10.647
2.25365848101266,7.72378483959311,10.71
2.51953139240506,8.10327061815337,10.773
2.42217891139241,8.13366607981221,10.836
2.73966536708861,7.79955001564945,10.899
3.06582563291139,7.44441318466354,10.962
3.47471734177215,7.0420622456964,11.025
4.1058170886076,6.97013741392801,11.088
4.15781430379747,7.08328337245696,11.151
4.85789911392405,6.81559723395931,11.214
5.4218464556962,6.81139581377152,11.277
5.37223629113924,7.03159780907668,11.34
5.71329318987342,7.37695564162754,11.403
5.87939405063291,7.67361169796557,11.466
5.17732886075949,8.19772801251956,11.529
5.35632272151899,8.69354597026604,11.592
5.7084729113924,9.13220160406886,11.655
5.6723832278481,9.42395641627543,11.718
5.57383392405063,9.50080618153365,11.781
5.82883363291139,9.43022554773083,11.844
6.28919435443038,9.03960528169014,11.907
6.84651339240506,9.15329534428795,11.97
7.34981003797468,9.27437386541471,12.033
8.35372586075949,9.25718462441315,12.096
9.20853665822785,9.08720340375587,12.159
9.07598207594937,9.09422715179969,12.222
9.25515265822785,8.97701431924883,12.285
9.62876258227848,8.68916604068858,12.348
10.1716814810127,8.81818141627543,12.411
10.8411180253165,9.01127085289515,12.474
10.6130529746835,9.47762617370892,12.537
10.636487721519,10.1754992175274,12.6
10.9220821518987,10.9087212441315,12.663
11.1948567848101,11.2251027386542,12.726
11.8192347594937,11.5957275039124,12.789
12.7057166708861,11.9714041079812,12.852
13.3171451139241,12.3062831377152,12.915
13.7745060379747,12.7309053208138,12.978
14.7519034177215,13.1866899843505,13.041
15.7163202531646,12.7122042253521,13.104
15.0201303797468,12.5015006259781,13.167
14.8009179746835,12.9614584898279,13.23
14.4870459493671,13.419064084507,13.293
14.7359034177215,14.2129154929577,13.356
14.6830012658228,14.4581026995305,13.419
14.1405741772152,14.4454194053208,13.482
12.4045524050633,14.0783107981221,13.545
12.4138649367089,14.6127352895149,13.608
12.4120073417722,15.2230164319249,13.671
12.577813164557,15.5613276995305,13.734
13.2102278481013,16.2220000782473,13.797
13.5522369620253,16.5118822378717,13.86
13.5365298734177,17.1026830985916,13.923
13.8188879746835,17.819561228482,13.986
14.6214994936709,18.425247456964,14.049
14.5600710759494,18.8311692879499,14.112
15.4794974683544,18.9686944444444,14.175
16.4123444303797,19.2148694053208,14.238
17.4188491139241,19.6160505868545,14.301
18.1071907594937,20.286519170579,14.364
16.6009374683544,20.9575691314554,14.427
16.912566835443,21.3800747261346,14.49
16.5906751898734,21.5915301251956,14.553
15.7827360759494,22.2775823552426,14.616
16.3836624050633,22.8502093114241,14.679
15.7265151898734,23.0742177230047,14.742
14.8932293670886,22.7972965571205,14.805
14.2410683544304,23.8620559467919,14.868
14.0510037974684,24.9894229264476,14.931
14.2852759493671,26.0019640062598,14.994
14.601886835443,25.8381318466354,15.057
14.9770096202532,26.2303693270736,15.12
15.3543450632911,26.3968219874804,15.183
16.0391055696203,26.8412554773083,15.246
17.0466807594937,26.4575907668232,15.309
16.7986801265823,26.5593442879499,15.372
18.3870293670886,26.1033669796557,15.435
19.8978559493671,26.5219346635368,15.498
21.3813270886076,27.1109741784038,15.561
21.477704556962,27.1278458528951,15.624
22.052453164557,27.5857421752739,15.687
22.1697297468354,27.7849577464789,15.75
23.4052379746835,28.0921212832551,15.813
24.9104202531646,27.721077856025,15.876
25.94327,28.128980829421,15.939
26.7377936708861,27.7010962441315,16.002
27.1312358227848,27.0865093896714,16.065
27.1180101265823,27.0994917840376,16.128
28.2297341772152,27.9757809076682,16.191
29.2756435443038,27.6554424882629,16.254
28.6877841772152,28.3688012519562,16.317
28.7371481012658,29.0404072769953,16.38
29.9648063291139,29.2151596244131,16.443
31.9659215189873,29.4491142410016,16.506
32.8944873417721,29.3642824726135,16.569
33.7407518987342,29.7733114241002,16.632
32.0104324050633,29.5330629890454,16.695
32.7192474683544,29.8742973395931,16.758
34.7089506329114,29.647063771518,16.821
35.1822556962025,30.2212938184664,16.884
35.7001303797468,30.262058685446,16.947
35.5641118987342,30.559892801252,17.01
35.5181860759494,31.5291870109546,17.073
35.3897746835443,32.5426361502347,17.136
36.4479196202532,32.3546510172144,17.199
36.8487906329114,33.0408575899843,17.262
37.7154189873418,34.0590782472613,17.325
39.7060746835443,35.0773020344288,17.388
41.6967291139241,35.0034702660407,17.451
42.9850917721519,34.9545449921753,17.514
45.2354772151899,35.2088333333333,17.577
47.9069683544304,34.8893544600939,17.64
50.1708405063291,34.77688771518,17.703
50.5733544303797,34.5531662754304,17.766
50.228346835443,34.8712030516432,17.829
51.9587050632911,35.1304530516432,17.892
54.4847898734177,35.8427097026604,17.955
54.7223443037975,36.2188544600939,18.018
55.9386962025316,37.1127030516432,18.081
55.2397721518987,37.9588650234742,18.144
56.461146835443,38.0523681533646,18.207
58.4872151898734,37.2320794209703,18.27
58.759982278481,35.6773669796557,18.333
59.9058924050633,34.7131126760563,18.396
60.8065341772152,34.2026341940532,18.459
61.2769367088608,34.9371592331768,18.522
63.2165721518987,35.0976615805947,18.585
65.1562050632911,35.4396694053208,18.648
65.9390189873418,35.2085035211268,18.711
65.8602151898734,35.9330805946792,18.774
68.2627164556962,36.2014773082942,18.837
70.6652164556962,35.0011733176839,18.9
73.3300708860759,34.2747676056338,18.963
76.0632,33.9111866197183,19.026
76.5803772151899,34.0047676056338,19.089
78.1962405063291,34.3499722222222,19.152
77.5008810126582,34.5727496087637,19.215
78.5028924050633,35.0048032081377,19.278
78.2970493670886,35.7426118935837,19.341
79.141335443038,36.8017891236307,19.404
78.9604405063291,37.7575125195618,19.467
78.8584886075949,38.0137852112676,19.53
79.722,38.1795962441315,19.593
80.5855126582278,38.0884835680751,19.656
80.6943835443038,38.982617370892,19.719
81.3692658227848,40.1095508607199,19.782
82.529717721519,41.250588028169,19.845
80.2699974683544,42.8067769953052,19.908
80.1274164556962,43.7016521909233,19.971
80.9218898734177,44.1298317683881,20.034
82.3563708860759,44.0510422535211,20.097
83.9973873417721,45.04068114241,20.16
86.1132860759494,46.1908536776213,20.223
86.8187481012658,46.4747676056338,20.286
88.6391772151899,45.8101369327074,20.349
90.4305860759494,45.7990727699531,20.412
92.8545632911392,44.8051028951487,20.475
95.4986746835443,45.023984741784,20.538
98.1489797468354,43.9935438184664,20.601
98.2273075949367,44.312834115806,20.664
94.2794569620253,45.3331901408451,20.727
93.5669101265823,46.4267374804382,20.79
93.004270886076,47.5825864632238,20.853
92.8972696202532,47.8338787167449,20.916
91.831270886076,45.9676232394366,20.979
92.9320088607595,45.6267069640063,21.042
92.2392443037975,46.387044600939,21.105
93.1147594936709,47.4478262910798,21.168
94.0523670886076,48.5086087636933,21.231
95.2198582278481,48.6895402973396,21.294
94.8832151898734,48.8077922535211,21.357
95.8237594936709,47.5923082942097,21.42
98.8714518987342,48.0275387323944,21.483
101.919143037975,47.9273427230047,21.546
104.966827848101,47.2837754303599,21.609
107.602508860759,47.9600035211268,21.672
109.375529113924,47.8767077464789,21.735
111.038227848101,47.2960086071988,21.798
113.516297468354,47.2936842723005,21.861
116.143962025316,47.5859534428795,21.924
118.857506329114,47.0148935837246,21.987
121.674863291139,47.2028478090767,22.05
124.312110126582,47.1164237089202,22.113
126.949360759494,47.339661971831,22.176
129.586607594937,46.7410938967136,22.239
128.417146835443,48.8315821596244,22.302
130.475536708861,47.2243133802817,22.365
132.533926582278,47.1150254303599,22.428
131.623863291139,46.3506087636933,22.491
130.878716455696,44.4547226134585,22.554
131.124439240506,44.3401126760563,22.617
131.272688607595,44.684234741784,22.68
130.314605063291,45.4423955399061,22.743
130.068063291139,45.333107198748,22.806
131.320329113924,45.7376232394366,22.869
130.200397468354,46.3788427230047,22.932
129.293079746835,46.9904041471049,22.995
130.50817721519,46.7116854460094,23.058
132.133155696203,46.3225422535211,23.121
133.593818987342,46.5926697965571,23.184
134.770056962025,46.7371639280125,23.247
134.638424050633,47.1845453834116,23.31
132.540407594937,46.9028497652582,23.373
134.184194936709,46.9385,23.436
134.981035443038,44.8642762128326,23.499
135.47644556962,43.9341678403756,23.562
135.932307594937,43.0491349765258,23.625
137.727206329114,43.7130375586854,23.688
140.423446835443,43.9692633020344,23.751
143.119684810127,44.1966905320814,23.814
145.815920253165,44.6226787949922,23.877
148.512158227848,44.2810054773083,23.94
150.646325316456,43.9132507824726,24.003
151.890837974684,43.2998763693271,24.066
152.783258227848,43.0101478873239,24.129
153.190925316456,43.4856791862285,24.192
153.459772151899,44.0060266040689,24.255
153.292311392405,43.5739956964006,24.318
153.217841772152,43.1540136932707,24.381
151.69835443038,43.7104667449139,24.444
148.576981012658,44.4320856807512,24.507
149.504025316456,45.2870199530516,24.57
150.431075949367,46.0706932707355,24.633
151.097463291139,46.4573485915493,24.696
150.572549367089,45.6448172926448,24.759
149.011772151899,44.6048231611894,24.822
151.229865822785,44.5873716744914,24.885
153.796070886076,44.5699225352113,24.948
156.362272151899,43.2561795774648,25.011
158.92847721519,43.3720489045384,25.074
161.150993670886,43.4914620500783,25.137
161.925443037975,43.7662977308294,25.2
162.611096202532,44.3535680751174,25.263
163.228253164557,44.6933325508607,25.326
163.851856962025,44.3207887323944,25.389
162.911117721519,44.3397769953052,25.452
162.988308860759,43.8644217527387,25.515
165.059746835443,44.7625903755869,25.578
167.13117721519,45.7651103286385,25.641
168.487113924051,46.2605312989045,25.704
168.710069620253,46.5519080594679,25.767
169.949017721519,47.0379389671361,25.83
171.150582278481,46.1444753521127,25.893
168.549417721519,46.8898470266041,25.956
168.503113924051,46.7968931924883,26.019
168.475735443038,47.2138356807512,26.082
166.948311392405,47.6195598591549,26.145
165.991170886076,47.7640735524257,26.208
167.240459493671,48.1908575899844,26.271
167.260739240506,48.4036400625978,26.334
163.925278481013,49.1537183098592,26.397
164.193037974684,49.6361658841941,26.46
162.695164556962,47.4886388888889,26.523
155.978867088608,46.7329906103286,26.586
152.703311392405,46.5286991392801,26.649
152.769886075949,46.5524057120501,26.712
154.171320253165,46.0784679186229,26.775
152.782335443038,46.0191322378717,26.838
153.300929113924,45.2952132237872,26.901
145.663620253165,44.8244546165884,26.964
144.077455696203,43.5652061815336,27.027
142.883526582278,43.0532918622848,27.09
144.046412658228,42.7814135367762,27.153
145.384370886076,42.6695211267606,27.216
146.722329113924,43.0954397496088,27.279
148.060278481013,42.718798513302,27.342
150.511518987342,41.940427230047,27.405
151.692640506329,42.1683982785603,27.468
152.644639240506,41.2668313771518,27.531
154.68175443038,41.4070504694836,27.594
153.773536708861,41.092196400626,27.657
151.750475949367,41.5604745696401,27.72
150.945405063291,42.0287503912363,27.783
151.40532278481,40.5413528951487,27.846
152.591244303797,39.0636854460094,27.909
149.706281012658,39.4968446791862,27.972
150.436455696203,40.1287949921753,28.035
151.166620253165,40.7607421752739,28.098
149.5321,40.6883579812207,28.161
146.724205063291,40.7886150234742,28.224
141.260316455696,41.4504252738654,28.287
137.200355696203,41.8267922535211,28.35
138.732075949367,41.4323943661972,28.413
140.263797468354,42.2660402973396,28.476
141.79553164557,42.2227480438185,28.539
143.327249367089,42.5783255086072,28.602
140.714465822785,43.2877609546166,28.665
138.234506329114,43.9972018779343,28.728
138.762213924051,44.7485125195618,28.791
139.289921518987,45.4044276212833,28.854
139.81764556962,44.0661737089202,28.917
140.345346835443,43.0625915492958,28.98
141.212126582278,43.3161514084507,29.043
143.0627,43.0980911580595,29.106
144.913272151899,42.6172852112676,29.169
146.763848101266,43.2557085289515,29.232
148.685797468354,43.2746322378717,29.295
150.748716455696,42.8632519561815,29.358
152.811639240506,40.3648450704225,29.421
154.087253164557,37.2680774647887,29.484
154.83894556962,36.9691181533646,29.547
154.29134556962,36.5020219092332,29.61
150.183481012658,36.0280383411581,29.673
144.969886075949,35.9489597026604,29.736
143.094564556962,36.8259010172144,29.799
141.219244303797,37.9334890453834,29.862
138.833378481013,39.2235946791862,29.925
139.975025316456,40.5137038341158,29.988
141.288878481013,40.1045551643193,30.051
137.420974683544,40.9037179186228,30.114
136.160088607595,41.3792734741784,30.177
138.749,41.816877543036,30.24
141.35646835443,41.1539882629108,30.303
139.418463291139,40.1595997652582,30.366
140.986379746835,39.724470657277,30.429
142.272598734177,40.2665892018779,30.492
128.926816455696,40.8211592331768,30.555
129.743202531646,40.9841729264476,30.618
126.29122278481,40.2922750391236,30.681
126.722949367089,40.3822018779343,30.744
127.154658227848,41.2754338810642,30.807
127.808296202532,42.1686654929577,30.87
128.136594936709,42.7107672143975,30.933
129.099569620253,42.8652511737089,30.996
130.226679746835,43.0085723787167,31.059
130.173265822785,41.679882629108,31.122
131.841544303797,42.0418920187793,31.185
134.26286835443,41.8217163536776,31.248
138.237303797468,40.5830015649452,31.311
140.816263291139,39.0074620500782,31.374
143.39522278481,38.1271494522692,31.437
143.448987341772,37.7218149452269,31.5
142.759493670886,38.4177797339593,31.563
141.037984810127,39.4002073552426,31.626


==> plots/ppo_d_en.csv <==
d,e1,et1,e2,et2
0,2432.6069108,5331.2233147,3926.7089531,6434.1212337
1,1656.7418421,3766.6245452,2206.529224,3722.7359781
2,1591.172552,3626.444691,2330.3224852,3943.4966165
3,1665.0726484,3781.4068563,2283.190977,3886.6935807
4,1574.7630408,3593.3506488,2348.9436135,3965.0054522
5,1522.6009631,3465.5237647,2210.8149483,3738.2631343
6,1576.6996381,3600.8907734,2380.364619,3987.4424794
7,1503.7506516,3455.0959328,2262.4155273,3787.6062596
8,1508.9187309,3447.9912562,2245.2497118,3790.1845697
9,1580.0227933,3603.1482271,2391.5831327,4009.8909658
10,1520.389346,3471.8606779,2381.8772276,4028.3631252
11,1499.2357442,3430.3212378,2279.2375682,3811.5329772
12,0,0,0,0


==> plots/ppo_histogram_fwd.csv <==
v2,freq2,v1,freq1
0.9,0,0.65,2
0.91,2,0.66,14
0.92,10,0.67,24
0.93,25,0.68,54
0.94,57,0.69,61
0.95,109,0.7,88
0.96,133,0.71,100
0.97,98,0.72,76
0.98,53,0.73,60
0.99,13,0.74,21
1,0,0.75,0

